Hybrid Rate-Splitting and Sparse Code Multiple Access (RS-SCMA): Design and Performance

This paper proposes, for the first time, a hybrid multiple access framework that integrates the principles of rate-splitting (RS) and sparse code multiple access (SCMA) in an SISO downlink scenario. The proposed scheme, termed RS-SCMA, unifies the powerful interference management capability of rate-splitting multiple access (RSMA) with the near-optimal multiuser detection of SCMA. A key feature of RS-SCMA is a tunable splitting factor $\alpha$, which governs the allocation between the generic $M$-ary modulated common messages and SCMA-encoded private messages. This enables dynamic control over the fundamental trade-off between system sum-rate, bit error rate (BER), and the overloading factor. We develop novel transmitter and receiver architectures based on soft successive interference cancellation (SIC), incorporating message passing algorithm (MPA) detection and soft-symbol reconstruction. Furthermore, a unified analytical expression for the achievable sum-rate is derived as a function of the splitting factor $\alpha$. The performance of the proposed RS-SCMA system is evaluated in terms of both BER and sum-rate. Simulation results confirm the superiority of RS-SCMA over conventional SCMA and multi-carrier RSMA, demonstrating its scalability and robustness even in the presence of channel estimation errors.

==> ber_alpha_less.txt <==
x       y50                      y25                     y10  
0	0.102100000000000	0.0880000000000000	0.0708600000000000
6	0.0610000000000000	0.0447000000000000	0.0331000000000000
12	0.0284000000000000	0.0181000000000000	0.0103000000000000
18	0.00850000000000000	0.00510000000000000	0.00230000000000000
24	0.00180000000000000	0.000940000000000000	0.000401600000000000
30	0.000281900000000000	1.54000000000000e-04	6.30000000000000e-05

==> ber_alpha_more.txt <==
x       y60                     y75                     y90
0	0.113700000000000	0.112700000000000	0.112000000000000
6	0.0753000000000000	0.0726000000000000	0.0707000000000000
12	0.0383000000000000	0.0372000000000000	0.0363000000000000
18	0.0120000000000000	0.0121000000000000	0.0109000000000000
24	0.00240000000000000	0.00230000000000000	0.00220000000000000
30	0.000508000000000000	0.000430000000000000	0.000330000000000000
35	0.000150000000000000	7.78000000000000e-05	3.87500000000000e-05
40	3.40000000000000e-05	1.94400000000000e-05	8.31480000000000e-06

==> bervsalpha.txt <==
alpha                   ber30                    LB
0	                6.51000000000000e-06	6.51000000000000e-06
0.100000000000000	5.90000000000000e-05	5.38590000000000e-05
0.250000000000000	0.000140000000000000	0.000124882500000000
0.400000000000000	0.000281900000000000	0.000195906000000000
0.500000000000000	0.000470830000000000	0.000243255000000000
0.600000000000000	0.000508000000000000	0.000290604000000000
0.750000000000000	0.000486000000000000	0.000361627500000000
0.900000000000000	0.000460000000000000	0.000432651000000000
1	                0.000480000000000000	0.000480000000000000

==> csir.txt <==
x       y0                      y1                      y2                      y4                      y5                      y7                      y10                     y15
0	0.117625000000000	0.116983333333333	0.117366666666667	0.117541666666667	0.116291666666667	0.116991666666667	0.116783333333333	0.116600000000000
6	0.0774916666666667	0.0781416666666667	0.0780250000000000	0.0751083333333333	0.0767416666666667	0.0767333333333333	0.0766833333333333	0.0769500000000000
12	0.0395416666666667	0.0398166666666667	0.0399833333333333	0.0394000000000000	0.0398166666666667	0.0406166666666667	0.0392666666666667	0.0388166666666667
18	0.0130583333333333	0.0136750000000000	0.0129000000000000	0.0127083333333333	0.0126083333333333	0.0124916666666667	0.0119750000000000	0.0125583333333333
24	0.00267500000000000	0.00354166666666667	0.00305833333333333	0.00279166666666667	0.00250833333333333	0.00251666666666667	0.00234166666666667	0.00222500000000000
30	0.000708333333333333	0.00101666666666667	0.000933333333333333	0.000658333333333333	0.000575000000000000	0.000525000000000000	0.000441666666666667	0.000458333333333333

==> eps1.txt <==
x       y1
0	2.06890572000702
4	4.25838033167382
8	6.53588062606085
12	9.12103139336451
16	11.6652879744566
20	13.7986010344121
24	15.5816207693094
28	17.4598443357474
32	18.4699517302558
36	19.0033183110563
40	19.2722403213290

==> eps_new.txt <==
x       x9                      x7                      x5                      x4                      x2                      x1                      x0
0	2.23173486655223	2.17505021528164	2.19956685847058	2.18777261944573	2.15750943368661	2.09518204031891	2.18811358164518
4	3.89442628236044	4.00086248962981	4.19291887136465	3.89072435197506	4.08491083071951	3.95165676858682	4.20674094915476
8	5.91787576060550	6.13599277785692	6.37959786059929	6.55304839096511	6.27238528523332	6.68469904997306	6.43348814185451
12	7.84869353312543	8.59282973613233	8.93524284197801	8.92369142864668	9.00454200369381	9.58952137308596	9.42639556772800
16	8.89238894875953	10.2872066959341	10.9709138652987	11.0765140491070	11.3679004382136	11.5293757703950	11.8658565060567
20	9.55600576657005	11.2873014406412	12.1817468473390	12.8673288815485	13.1316789534103	13.5815369856676	14.7799244494017
24	10.0195745595973	11.8358006798599	13.1573658783782	13.8719995832120	14.7249551856141	15.0554307503330	17.6729990707256
28	10.1403252131131	12.4273121404433	14.1402336852589	14.9653795274729	16.1330090886239	16.7332287669258	19.3164290053041
32	10.3915352719647	12.6252563927285	14.6301891945061	15.5437930920158	16.9254844911119	17.9488057400128	19.8639141532750
36	10.4282554020641	12.8459887324589	14.8458632828885	15.9023176189022	17.4420414597007	18.4944797545618	19.9762356130898
40	10.4324173300351	12.9239524022927	14.9968106583828	16.0567596803081	17.7595614466543	18.7526584910727	19.9818863403132

==> fading_rec.txt <==
x       y1                      y2
6       0.065                   0.097
8	0.0114000000000000	0.0152000000000000
10	0.002340000000000000	0.00380000000000000
12	0.000474100000000000	0.000920000000000000
14	5.20000000000000e-05	0.000160000000000000

==> lc_vs_lambda.txt <==
x       y
0	150
.1	170.400000000000
.25	195
.4	228
.5	250
.6	225
.75	183
.9	135
1	100

==> ldpc_comp1_1.txt <==
rx       y1                      y2                      x1   y3           y4
8	0.397368421052632	0.322588705647176	8   0.0188325    0.0750
8.5	0.308163265306123	0.268782275528902	10  0.0088149    0.0282
9	0.208275862068966	0.168499083791438	12  8.98878e-04  0.0091
9.5	0.113584905660377	0.0638847243045144	14  1.56898e-04  0.0026
10	0.0518072289156627	0.0157421289355322	16  5.35e-05     0.0009
10.5	0.0196347031963470	0.00250347015665279	18  0            0.0004
11	0.00719579249342577	0.000162716364433103	
11.5	0.00223925011159054	9.82438283421578e-06	
12	0.000705578996718237	0	                
12.5	0	                0	                
13	0	                0	                
13.5	0	                0	                
14	0	                0	                
14.5	0	                0	                
15	0	                0	                
15.5	0	                0	                
16	0	                0	                
16.5	0	                0	                
17	0	                0	                
17.5	0	                0	                
18	0	                0	                
18.5    0                       0                       
19	0	                0	                
19.5	0	                0	                
20	0	                0	                

==> mc_rsma_ber.txt <==
x       y1                      y2                      y4
0	0.408708333333333	0.380500000000000	0.302500000000000
5	0.355125000000000	0.310750000000000	0.236750000000000
10	0.289416666666667	0.246875000000000	0.159875000000000
15	0.228916666666667	0.187750000000000	0.0972500000000000
20	0.178375000000000	0.135750000000000	0.0451666666666667
25	0.137791666666667	0.0873333333333333	0.0165416666666667
30	0.101708333333333	0.0533750000000000	0.00458333333333333

==> mc_rsma_ldpc.txt <==
x       y_rsma
0	0.249886944444444
4	0.142593117283951
8	0.0531095370370370
12	0.0207594135802469
16	0.00388518518518519
20	0.000923148148148148

==> rc12rp13_new.txt <==
x       y
8	0.011810000000000000
10	0.00190000000000000
12	0.000325000000000000
14	4.1000000000000e-05

==> rc13rp12_fin3.txt <==
x       y
8	0.01010000000000000
10	0.00150000000000000
12	0.000225000000000000
14	3.1000000000000e-05

==> rcrp13.txt <==
x       y
8	0.00910000000000000
10	0.001090000000000000
12	0.000132000000000000
14	1.80000000000000e-05

==> rsscma_alpha_new.txt <==
x       y1                      y90                     y75                     y60                     y50                     y40                     y25                     y0
0	3.39456629974716	3.26131320384615	2.99480701204413	2.59504772434111	2.19528843663808	2.19192562442539	2.18856281221269	2.18520000000000
2	4.40291703993879	4.24904168250058	3.94129096762415	3.47966489530952	3.01803882299488	3.07432588199659	3.13061294099829	3.18690000000000
4	5.27188418833697	5.12895495456245	4.84309648701342	4.41430878568986	3.98552108436631	4.08384738957754	4.18217369478877	4.28050000000000
6	6.13404480608419	6.03626136926320	5.84069449562121	5.54734418515823	5.25399387469525	5.32719591646350	5.40039795823175	5.47360000000000
8	6.72348328010335	6.70295965723066	6.66191241148528	6.60034154286720	6.53877067424913	6.56364711616609	6.58852355808304	6.61340000000000
10	7.11645200154192	7.19784165184464	7.36062095245008	7.60478990335825	7.84895885426641	7.89037256951094	7.93178628475547	7.97320000000000
12	7.44041882140618	7.63622167990969	8.02782739691670	8.61523597242722	9.20264454793773	9.11379636529182	9.02494818264591	8.93610000000000
14	7.60757992877060	7.97055361089499	8.69650097514377	9.78542202151694	10.8743430678901	10.6342620452601	10.3941810226300	10.1541000000000
16	7.77655124588036	8.25693404971660	9.21769965738907	10.6588480688978	12.0999964804065	11.7504309869377	11.4008654934688	11.0513000000000
18	7.86337407962772	8.48720465270334	9.73486579885458	11.6063575180814	13.4778492373083	12.8753994915389	12.2729497457694	11.6705000000000
20	7.91670202596786	8.69415532621265	10.2490619267022	12.5814218274366	14.9137817281710	13.9005878187807	12.8873939093903	11.8742000000000
22	7.94953961308788	8.84804519011717	10.6450563441758	13.3405730752636	16.0360898063515	14.6711932042343	13.3062966021172	11.9414000000000
24	7.96364653716046	9.03888185613999	11.1893524940990	14.4150584510376	17.6407644079762	15.7575096053175	13.8742548026587	11.9910000000000
26	7.98164886091112	9.15615813053764	11.5051766697907	15.0287044786702	18.5522322875498	16.3589215250332	14.1656107625166	11.9723000000000
28	7.98762999709894	9.24293021718631	11.7535306573611	15.5194313176232	19.2853319778853	16.8563546519235	14.4273773259618	11.9984000000000
30	7.99220382194649	9.28962507645774	11.8844675854802	15.7767313490140	19.6689951125477	17.1125300750318	14.5560650375159	11.9996000000000

==> rsscma_sr.txt <==
x       y_jen                   y_exact
0	1.34491200705020	2.19528843663808
2	1.95613658358734	3.01803882299488
4	2.76009093773742	3.98552108436631
6	3.88422575505626	5.25399387469525
8	5.08560847061759	6.53877067424913
10	6.32581488621027	7.84895885426641
12	7.65462041392469	9.20264454793773
14	9.37049928026702	10.8743430678901
16	10.6009319822912	12.0999964804065
18	11.9907154095672	13.4778492373083
20	13.5627546359324	14.9137817281710
22	14.9181576606128	16.0360898063515
24	16.8315685664624	17.6407644079762
26	18.0095560217965	18.5522322875498
28	18.9925924171121	19.2853319778853
30	19.5065126117689	19.6689951125477

==> scma1.txt <==
x       y_scma
0	0.652800000000000
6	0.150000000000000
12	0.0193000000000000
18	0.00150000000000000
24	0.000100000000000000

==> scma250.txt <==
x       y250
0	0.450000000000000
6	0.180000000000000
12	0.0750000000000000
18	0.0250000000000000
24	0.00650000000000000
30	0.00193000000000000

==> sr_mc_rsma.txt <==
x       y_var_b                 y_var_a
0	0.582000821965198	0.616745710379928
5	0.912876217511095	1.43287551368467
10	1.71695887427430	3.07522210266417
15	3.61486906618857	5.89024938050087
20	6.80284624849778	9.37958098122240
25	11.4311258940508	13.7160088988375
30	16.6341691928442	18.4199810814642

==> srvsalpha_new.txt <==
x                       SR
0	                11.9996000000000
0.250000000000000	14.5561000000000
0.400000000000000	17.1125000000000
0.500000000000000	19.6690000000000
0.600000000000000	15.7767000000000
0.750000000000000	11.8845000000000
0.900000000000000	9.28960000000000
1	                7.99220000000000

==> sumrate_comp1.txt <==
x       rsma                    rsscma                  scma
0	0.469533406710351	3.98780640994595	2.18523454035502
2	0.736395138196049	5.04254700717287	3.18689004381533
4	1.12653536281919	6.30683787671238	4.28046669028351
6	1.72095257792344	7.55084929866129	5.47364382491943
8	2.55185483738561	8.81083340338489	6.61335409552942
10	3.76444706864676	9.74438519516537	7.97315579470203
12	5.22990383046776	10.7265305975572	8.93607200643853
14	6.97465392824294	11.5110371891697	10.1540833798887
16	8.66084111820857	12.2886153651892	11.0513177337435
18	10.2696941798597	12.6668065939113	11.6704508176345
20	11.4870485042652	13.0552507218534	11.8741628138481
22	12.4768587429920	13.2623023385045	11.9413652586899
24	13.1539230778569	13.4327904713705	11.9910229537605
26	13.4976593224564	13.6255973594116	11.9723148869861
28	13.7196116755972	13.7170153943002	11.9983662951698
30	13.8475914373836	13.7990676280065	11.9996328956815
